Stationary currents in long-range interacting magnetic systems

We construct a solution for the $1d$ integro-differential stationary equation derived from a finite-volume version of the mesoscopic model proposed in [G. B. Giacomin, J. L. Lebowitz, "Phase segregation dynamics in particle system with long range interactions", Journal of Statistical Physics 87(1) (1997)]. This is the continuous limit of an Ising spin chain interacting at long range through Kac potentials. The microscopic system is in contact with reservoirs of fixed magnetization and infinite volume, so that their density is not affected by any exchange with the bulk in the original Kawasaki dynamics. At the mesoscopic level, this condition is mimicked by the adoption Dirichlet boundary conditions. We derive the stationary equation of the model starting from the Lebowitz-Penrose free energy functional defined on the interval $[-\varepsilon^{-1},\varepsilon^{-1}]$, $\varepsilon>0$. For $\varepsilon$ small, we prove that below the critical temperature there exists a solution that carries positive current provided boundary values are opposite in sign and lie in the metastable region. Such profile is no longer monotone, connecting the two phases through an antisymmetric interface localized around the origin. This represents an analytic proof of the existence of diffusion along the concentration gradient in one-component systems undergoing a phase transition, a phenomenon generally known as uphill diffusion. However uniqueness is lacking, and we have a clue that the stationary solution obtained is not unique, as suggested by numerical simulations.

==> SiMn.dat <==
0.91875	0.5755229591836735
0.7562499999999999	0.5821811224489796
0.5999999999999996	0.5796938775510204
0.5218749999999999	0.5960522959183674
0.4406249999999998	0.6047385204081632
0.3593749999999998	0.618016581632653
0.2812499999999998	0.6297831632653061
0.22187499999999982	0.6462563775510204
0.1812499999999997	0.6689668367346939
0.14062499999999978	0.6671875
0.09999999999999964	0.6898979591836735
0.059374999999999956	0.6942410714285715
-0.02187500000000009	0.34476403061224503
-0.07812500000000022	0.35207270408163277
-0.14062500000000022	0.37924107142857155
-0.1781250000000001	0.3897257653061226
-0.22187500000000004	0.40782525510204093
-0.29062500000000024	0.43954719387755115
-0.3593750000000002	0.43759566326530625
-0.4375000000000002	0.45548469387755114
-0.5187500000000002	0.4687627551020409
-0.5968750000000003	0.46981505102040827
-0.6781250000000002	0.4800318877551022
-0.7562500000000003	0.4948596938775512
-0.8343750000000003	0.48672831632653074
-0.9156250000000002	0.48623086734693893
